On-orbit Performance of the Spitzer Space Telescope: Science Meets Engineering

The Spitzer Space Telescope operated for over 16 years in an Earth-trailing solar orbit, returning not only a wealth of scientific data but, as a by-product, spacecraft and instrument engineering data which will be of interest to future mission planners. These data will be particularly useful because Spitzer operated in an environment essentially identical to that at the L2 LaGrange point where many future astrophysics missions will operate. In particular, the radiative cooling demonstrated by Spitzer has been adopted by other infrared space missions, from JWST to SPHEREx. This paper aims to facilitate the utility of the Spitzer engineering data by collecting the more unique and potentially useful portions into a single, readily-accessible publication. We avoid discussion of less unique systems, such as the telecom, flight software, and electronics systems and do not address the innovations in mission and science operations which the Spitzer team initiated. These and other items of potential interest are addressed in references supplied in an appendix to this paper.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
